SMART U(1)$_X$ $-$ Standard Model with Axion, Right handed neutrinos, Two Higgs doublets and U(1)$_X$ gauge symmetry

To address five fundamental shortcomings of the Standard Model (SM) of particle physics and cosmology, we propose a SMART U(1)$_X$ model which is a $U(1)_X \times U(1)_{PQ}$ extension of the SM. The $U(1)_X$ gauge symmetry is a generalization of the well-known $U(1)_{B-L}$ symmetry and $U(1)_{PQ}$ is the global Peccie-Quinn (PQ) symmetry. Three right handed neutrinos are added to cancel $U(1)_X$ related anomalies, and they play a crucial role in understanding the observed neutrino oscillations and explaining the observed baryon asymmetry in the universe via leptogenesis. The PQ symmetry helps resolve the strong CP problem and also provides axion as a compelling dark matter (DM) candidate. The $U(1)_X$ gauge symmetry enables us to implement the inflection-point inflation scenario with $H_{inf} \lesssim 2 \times 10^{7}$ GeV, where $H_{inf}$ is the value of Hubble parameter during inflation. This allows us to overcome a potential axion domain wall problem as well as the axion isocurvature problem. The SMART U(1)$_X$ model can be merged with $SU(5)$ as we briefly show.

==> 00README.txt <==
nohypertex
